Structure aware Runge-Kutta time stepping for spacetime tents

We introduce a new class of Runge-Kutta type methods suitable for time stepping to propagate hyperbolic solutions within tent-shaped spacetime regions. Unlike standard Runge-Kutta methods, the new methods yield expected convergence properties when standard high order spatial (discontinuous Galerkin) discretizations are used. After presenting a derivation of nonstandard order conditions for these methods, we show numerical examples of nonlinear hyperbolic systems to demonstrate the optimal convergence rates. We also report on the discrete stability properties of these methods applied to linear hyperbolic equations.

==> burgers1d_conv1.txt <==
# burgers1d
# [0,1] with N=10 and 12 refinement levels
# u0 = exp(-50*(x-0.5)*(x-0.5))
# tend = 0.1
# dt = 0.01
# no viscosity and errors calculated with exact solution
#
h                 l2err_rk2                     l2err_rk4                       l2err_rk3type
0.1               0.007974377888747322          0.008002347722483124            0.008002784759447925  
0.05              0.0007838111144325168         0.0007779972860023833           0.0007781418119250705 
0.025             0.00020417235725677104        0.00019604199075242592          0.0001959485091522409 
0.0125            3.764190450405274e-05         3.5647736914944484e-05          3.5636239960744406e-05
0.00625           7.006922504971654e-06         4.749663976510814e-06           4.746059954518224e-06 
0.003125          2.438566234147242e-06         6.153978719180531e-07           6.145313337899687e-07 
0.0015625         1.2501367965169893e-06        7.92516158387781e-08            7.872908607364831e-08 
0.00078125        5.905300328292045e-07         1.0283939389958334e-08          9.908865114607223e-09 
0.000390625       3.0837660320573496e-07        1.7355419008387346e-09          1.2496545084059125e-09
0.0001953125      1.4651876611043516e-07        5.621864322315011e-10           1.5654963666149767e-10
9.765625e-05      7.788438182487704e-08         3.054941534907853e-10           1.976341121377533e-11 
4.8828125e-05     3.6823022046702854e-08        1.379648107320591e-10           2.490847444606631e-12 
2.44140625e-05    1.927968065919982e-08         7.080316310784413e-11           3.185548246263808e-13 


==> burgers1d_sol_t0_1.txt <==
x	 u0	 u0_1
0.000	 3.726653e-6	 3.726584e-6
0.001	 3.917527e-6	 3.917450e-6
0.002	 4.117765e-6	 4.117681e-6
0.003	 4.327805e-6	 4.327712e-6
0.004	 4.548105e-6	 4.548002e-6
0.005	 4.779140e-6	 4.779027e-6
0.006	 5.021409e-6	 5.021284e-6
0.007	 5.275432e-6	 5.275295e-6
0.008	 5.541751e-6	 5.541600e-6
0.009	 5.820933e-6	 5.820767e-6
0.010	 6.113568e-6	 6.113385e-6
0.011	 6.420272e-6	 6.420071e-6
0.012	 6.741689e-6	 6.741468e-6
0.013	 7.078490e-6	 7.078246e-6
0.014	 7.431372e-6	 7.431104e-6
0.015	 7.801067e-6	 7.800772e-6
0.016	 8.188335e-6	 8.188010e-6
0.017	 8.593968e-6	 8.593611e-6
0.018	 9.018793e-6	 9.018401e-6
0.019	 9.463673e-6	 9.463242e-6
0.020	 9.929504e-6	 9.929031e-6
0.021	 1.041722e-5	 1.041670e-5
0.022	 1.092781e-5	 1.092724e-5
0.023	 1.146227e-5	 1.146164e-5
0.024	 1.202167e-5	 1.202098e-5
0.025	 1.260711e-5	 1.260635e-5
0.026	 1.321973e-5	 1.321890e-5
0.027	 1.386074e-5	 1.385983e-5
0.028	 1.453138e-5	 1.453039e-5
0.029	 1.523295e-5	 1.523185e-5
0.030	 1.596678e-5	 1.596559e-5
0.031	 1.673430e-5	 1.673299e-5
0.032	 1.753696e-5	 1.753552e-5
0.033	 1.837628e-5	 1.837470e-5
0.034	 1.925384e-5	 1.925211e-5
0.035	 2.017130e-5	 2.016940e-5
0.036	 2.113035e-5	 2.112828e-5
0.037	 2.213280e-5	 2.213053e-5
0.038	 2.318048e-5	 2.317800e-5
0.039	 2.427533e-5	 2.427261e-5
0.040	 2.541935e-5	 2.541637e-5
0.041	 2.661462e-5	 2.661137e-5
0.042	 2.786330e-5	 2.785975e-5
0.043	 2.916766e-5	 2.916377e-5
0.044	 3.053002e-5	 3.052577e-5
0.045	 3.195282e-5	 3.194818e-5
0.046	 3.343859e-5	 3.343351e-5
0.047	 3.498994e-5	 3.498439e-5
0.048	 3.660960e-5	 3.660355e-5
0.049	 3.830041e-5	 3.829379e-5
0.050	 4.006530e-5	 4.005808e-5
0.051	 4.190732e-5	 4.189944e-5
0.052	 4.382965e-5	 4.382105e-5
0.053	 4.583558e-5	 4.582619e-5
0.054	 4.792851e-5	 4.791827e-5
0.055	 5.011200e-5	 5.010083e-5
0.056	 5.238973e-5	 5.237755e-5
0.057	 5.476551e-5	 5.475222e-5
0.058	 5.724330e-5	 5.722882e-5
0.059	 5.982721e-5	 5.981143e-5
0.060	 6.252150e-5	 6.250431e-5
0.061	 6.533060e-5	 6.531187e-5
0.062	 6.825909e-5	 6.823869e-5
0.063	 7.131171e-5	 7.128950e-5
0.064	 7.449340e-5	 7.446922e-5
0.065	 7.780927e-5	 7.778295e-5
0.066	 8.126460e-5	 8.123596e-5
0.067	 8.486490e-5	 8.483373e-5
0.068	 8.861583e-5	 8.858193e-5
0.069	 9.252330e-5	 9.248643e-5
0.070	 9.659341e-5	 9.655332e-5
0.071	 1.008325e-4	 1.007889e-4
0.072	 1.052471e-4	 1.051997e-4
0.073	 1.098439e-4	 1.097924e-4
0.074	 1.146301e-4	 1.145742e-4
0.075	 1.196129e-4	 1.195521e-4
0.076	 1.247998e-4	 1.247338e-4
0.077	 1.301985e-4	 1.301269e-4
0.078	 1.358173e-4	 1.357395e-4
0.079	 1.416644e-4	 1.415799e-4
0.080	 1.477484e-4	 1.476568e-4
0.081	 1.540782e-4	 1.539789e-4
0.082	 1.606632e-4	 1.605555e-4
0.083	 1.675129e-4	 1.673960e-4
0.084	 1.746372e-4	 1.745104e-4
0.085	 1.820462e-4	 1.819088e-4
0.086	 1.897506e-4	 1.896017e-4
0.087	 1.977613e-4	 1.975999e-4
0.088	 2.060895e-4	 2.059147e-4
0.089	 2.147470e-4	 2.145577e-4
0.090	 2.237458e-4	 2.235408e-4
0.091	 2.330984e-4	 2.328765e-4
0.092	 2.428176e-4	 2.425774e-4
0.093	 2.529168e-4	 2.526568e-4
0.094	 2.634097e-4	 2.631284e-4
0.095	 2.743105e-4	 2.740062e-4
0.096	 2.856338e-4	 2.853047e-4
0.097	 2.973948e-4	 2.970390e-4
0.098	 3.096091e-4	 3.092245e-4
0.099	 3.222928e-4	 3.218771e-4
0.100	 3.354626e-4	 3.350134e-4
0.101	 3.491357e-4	 3.486503e-4
0.102	 3.633297e-4	 3.628054e-4
0.103	 3.780629e-4	 3.774967e-4
0.104	 3.933542e-4	 3.927429e-4
0.105	 4.092231e-4	 4.085632e-4
0.106	 4.256896e-4	 4.249774e-4
0.107	 4.427745e-4	 4.420060e-4
0.108	 4.604989e-4	 4.596699e-4
0.109	 4.788850e-4	 4.779908e-4
0.110	 4.979554e-4	 4.969911e-4
0.111	 5.177335e-4	 5.166938e-4
0.112	 5.382432e-4	 5.371226e-4
0.113	 5.595095e-4	 5.583019e-4
0.114	 5.815579e-4	 5.802567e-4
0.115	 6.044147e-4	 6.030130e-4
0.116	 6.281070e-4	 6.265974e-4
0.117	 6.526628e-4	 6.510373e-4
0.118	 6.781107e-4	 6.763608e-4
0.119	 7.044804e-4	 7.025970e-4
0.120	 7.318024e-4	 7.297756e-4
0.121	 7.601080e-4	 7.579275e-4
0.122	 7.894295e-4	 7.870841e-4
0.123	 8.198001e-4	 8.172778e-4
0.124	 8.512540e-4	 8.485421e-4
0.125	 8.838263e-4	 8.809111e-4
0.126	 9.175532e-4	 9.144202e-4
0.127	 9.524719e-4	 9.491055e-4
0.128	 9.886205e-4	 9.850042e-4
0.129	 1.026039e-3	 1.022154e-3
0.130	 1.064766e-3	 1.060595e-3
0.131	 1.104845e-3	 1.100368e-3
0.132	 1.146318e-3	 1.141512e-3
0.133	 1.189229e-3	 1.184072e-3
0.134	 1.233623e-3	 1.228090e-3
0.135	 1.279546e-3	 1.273611e-3
0.136	 1.327046e-3	 1.320680e-3
0.137	 1.376171e-3	 1.369346e-3
0.138	 1.426973e-3	 1.419657e-3
0.139	 1.479502e-3	 1.471661e-3
0.140	 1.533811e-3	 1.525409e-3
0.141	 1.589954e-3	 1.580954e-3
0.142	 1.647988e-3	 1.638348e-3
0.143	 1.707970e-3	 1.697647e-3
0.144	 1.769957e-3	 1.758906e-3
0.145	 1.834011e-3	 1.822182e-3
0.146	 1.900193e-3	 1.887535e-3
0.147	 1.968566e-3	 1.955023e-3
0.148	 2.039195e-3	 2.024710e-3
0.149	 2.112148e-3	 2.096656e-3
0.150	 2.187491e-3	 2.170928e-3
0.151	 2.265296e-3	 2.247590e-3
0.152	 2.345633e-3	 2.326711e-3
0.153	 2.428576e-3	 2.408358e-3
0.154	 2.514202e-3	 2.492604e-3
0.155	 2.602585e-3	 2.579518e-3
0.156	 2.693807e-3	 2.669176e-3
0.157	 2.787946e-3	 2.761652e-3
0.158	 2.885088e-3	 2.857023e-3
0.159	 2.985315e-3	 2.955368e-3
0.160	 3.088715e-3	 3.056766e-3
0.161	 3.195378e-3	 3.161300e-3
0.162	 3.305393e-3	 3.269054e-3
0.163	 3.418854e-3	 3.380111e-3
0.164	 3.535856e-3	 3.494560e-3
0.165	 3.656496e-3	 3.612489e-3
0.166	 3.780874e-3	 3.733988e-3
0.167	 3.909093e-3	 3.859150e-3
0.168	 4.041255e-3	 3.988068e-3
0.169	 4.177468e-3	 4.120839e-3
0.170	 4.317840e-3	 4.257560e-3
0.171	 4.462483e-3	 4.398331e-3
0.172	 4.611510e-3	 4.543252e-3
0.173	 4.765037e-3	 4.692427e-3
0.174	 4.923183e-3	 4.845962e-3
0.175	 5.086069e-3	 5.003961e-3
0.176	 5.253819e-3	 5.166536e-3
0.177	 5.426559e-3	 5.333794e-3
0.178	 5.604418e-3	 5.505851e-3
0.179	 5.787528e-3	 5.682818e-3
0.180	 5.976023e-3	 5.864813e-3
0.181	 6.170040e-3	 6.051954e-3
0.182	 6.369719e-3	 6.244360e-3
0.183	 6.575202e-3	 6.442154e-3
0.184	 6.786635e-3	 6.645458e-3
0.185	 7.004167e-3	 6.854398e-3
0.186	 7.227949e-3	 7.069101e-3
0.187	 7.458134e-3	 7.289697e-3
0.188	 7.694881e-3	 7.516316e-3
0.189	 7.938349e-3	 7.749091e-3
0.190	 8.188701e-3	 7.988157e-3
0.191	 8.446104e-3	 8.233650e-3
0.192	 8.710727e-3	 8.485708e-3
0.193	 8.982743e-3	 8.744470e-3
0.194	 9.262327e-3	 9.010079e-3
0.195	 9.549657e-3	 9.282677e-3
0.196	 9.844917e-3	 9.562410e-3
0.197	 1.014829e-2	 9.849424e-3
0.198	 1.045997e-2	 1.014387e-2
0.199	 1.078014e-2	 1.044589e-2
0.200	 1.110900e-2	 1.075564e-2
0.201	 1.144674e-2	 1.107328e-2
0.202	 1.179358e-2	 1.139895e-2
0.203	 1.214971e-2	 1.173282e-2
0.204	 1.251534e-2	 1.207504e-2
0.205	 1.289069e-2	 1.242576e-2
0.206	 1.327597e-2	 1.278516e-2
0.207	 1.367139e-2	 1.315339e-2
0.208	 1.407718e-2	 1.353061e-2
0.209	 1.449357e-2	 1.391698e-2
0.210	 1.492079e-2	 1.431268e-2
0.211	 1.535906e-2	 1.471787e-2
0.212	 1.580862e-2	 1.513271e-2
0.213	 1.626971e-2	 1.555737e-2
0.214	 1.674258e-2	 1.599203e-2
0.215	 1.722747e-2	 1.643684e-2
0.216	 1.772463e-2	 1.689199e-2
0.217	 1.823432e-2	 1.735764e-2
0.218	 1.875678e-2	 1.783396e-2
0.219	 1.929229e-2	 1.832113e-2
0.220	 1.984109e-2	 1.881932e-2
0.221	 2.040348e-2	 1.932871e-2
0.222	 2.097970e-2	 1.984946e-2
0.223	 2.157004e-2	 2.038175e-2
0.224	 2.217477e-2	 2.092577e-2
0.225	 2.279418e-2	 2.148167e-2
0.226	 2.342855e-2	 2.204964e-2
0.227	 2.407816e-2	 2.262985e-2
0.228	 2.474331e-2	 2.322247e-2
0.229	 2.542430e-2	 2.382769e-2
0.230	 2.612141e-2	 2.444567e-2
0.231	 2.683495e-2	 2.507659e-2
0.232	 2.756523e-2	 2.572063e-2
0.233	 2.831255e-2	 2.637795e-2
0.234	 2.907723e-2	 2.704872e-2
0.235	 2.985957e-2	 2.773314e-2
0.236	 3.065989e-2	 2.843135e-2
0.237	 3.147852e-2	 2.914354e-2
0.238	 3.231577e-2	 2.986987e-2
0.239	 3.317197e-2	 3.061051e-2
0.240	 3.404745e-2	 3.136563e-2
0.241	 3.494255e-2	 3.213540e-2
0.242	 3.585759e-2	 3.291998e-2
0.243	 3.679291e-2	 3.371954e-2
0.244	 3.774886e-2	 3.453424e-2
0.245	 3.872577e-2	 3.536424e-2
0.246	 3.972399e-2	 3.620970e-2
0.247	 4.074387e-2	 3.707078e-2
0.248	 4.178575e-2	 3.794764e-2
0.249	 4.284998e-2	 3.884042e-2
0.250	 4.393693e-2	 3.974929e-2
0.251	 4.504695e-2	 4.067440e-2
0.252	 4.618039e-2	 4.161588e-2
0.253	 4.733762e-2	 4.257390e-2
0.254	 4.851899e-2	 4.354860e-2
0.255	 4.972487e-2	 4.454011e-2
0.256	 5.095563e-2	 4.554858e-2
0.257	 5.221163e-2	 4.657414e-2
0.258	 5.349324e-2	 4.761694e-2
0.259	 5.480083e-2	 4.867710e-2
0.260	 5.613476e-2	 4.975476e-2
0.261	 5.749542e-2	 5.085004e-2
0.262	 5.888317e-2	 5.196306e-2
0.263	 6.029838e-2	 5.309396e-2
0.264	 6.174144e-2	 5.424284e-2
0.265	 6.321270e-2	 5.540983e-2
0.266	 6.471256e-2	 5.659504e-2
0.267	 6.624138e-2	 5.779858e-2
0.268	 6.779953e-2	 5.902056e-2
0.269	 6.938740e-2	 6.026108e-2
0.270	 7.100535e-2	 6.152025e-2
0.271	 7.265377e-2	 6.279816e-2
0.272	 7.433302e-2	 6.409490e-2
0.273	 7.604348e-2	 6.541058e-2
0.274	 7.778552e-2	 6.674527e-2
0.275	 7.955951e-2	 6.809907e-2
0.276	 8.136582e-2	 6.947206e-2
0.277	 8.320482e-2	 7.086431e-2
0.278	 8.507688e-2	 7.227591e-2
0.279	 8.698235e-2	 7.370692e-2
0.280	 8.892162e-2	 7.515741e-2
0.281	 9.089503e-2	 7.662744e-2
0.282	 9.290294e-2	 7.811709e-2
0.283	 9.494571e-2	 7.962641e-2
0.284	 9.702370e-2	 8.115545e-2
0.285	 9.913725e-2	 8.270426e-2
0.286	 1.012867e-1	 8.427290e-2
0.287	 1.034724e-1	 8.586140e-2
0.288	 1.056948e-1	 8.746982e-2
0.289	 1.079540e-1	 8.909818e-2
0.290	 1.102505e-1	 9.074652e-2
0.291	 1.125846e-1	 9.241487e-2
0.292	 1.149567e-1	 9.410327e-2
0.293	 1.173669e-1	 9.581172e-2
0.294	 1.198158e-1	 9.754027e-2
0.295	 1.223035e-1	 9.928891e-2
0.296	 1.248303e-1	 1.010577e-1
0.297	 1.273966e-1	 1.028466e-1
0.298	 1.300027e-1	 1.046556e-1
0.299	 1.326488e-1	 1.064847e-1
0.300	 1.353353e-1	 1.083340e-1
0.301	 1.380623e-1	 1.102034e-1
0.302	 1.408303e-1	 1.120930e-1
0.303	 1.436393e-1	 1.140027e-1
0.304	 1.464897e-1	 1.159324e-1
0.305	 1.493818e-1	 1.178823e-1
0.306	 1.523157e-1	 1.198522e-1
0.307	 1.552917e-1	 1.218422e-1
0.308	 1.583100e-1	 1.238522e-1
0.309	 1.613709e-1	 1.258823e-1
0.310	 1.644745e-1	 1.279322e-1
0.311	 1.676210e-1	 1.300021e-1
0.312	 1.708106e-1	 1.320920e-1
0.313	 1.740435e-1	 1.342016e-1
0.314	 1.773199e-1	 1.363311e-1
0.315	 1.806399e-1	 1.384803e-1
0.316	 1.840036e-1	 1.406493e-1
0.317	 1.874112e-1	 1.428379e-1
0.318	 1.908629e-1	 1.450462e-1
0.319	 1.943587e-1	 1.472740e-1
0.320	 1.978987e-1	 1.495213e-1
0.321	 2.014831e-1	 1.517880e-1
0.322	 2.051118e-1	 1.540741e-1
0.323	 2.087851e-1	 1.563796e-1
0.324	 2.125028e-1	 1.587042e-1
0.325	 2.162652e-1	 1.610481e-1
0.326	 2.200721e-1	 1.634110e-1
0.327	 2.239237e-1	 1.657930e-1
0.328	 2.278199e-1	 1.681939e-1
0.329	 2.317607e-1	 1.706136e-1
0.330	 2.357461e-1	 1.730522e-1
0.331	 2.397760e-1	 1.755094e-1
0.332	 2.438505e-1	 1.779853e-1
0.333	 2.479694e-1	 1.804796e-1
0.334	 2.521326e-1	 1.829924e-1
0.335	 2.563402e-1	 1.855236e-1
0.336	 2.605918e-1	 1.880730e-1
0.337	 2.648875e-1	 1.906405e-1
0.338	 2.692271e-1	 1.932261e-1
0.339	 2.736104e-1	 1.958296e-1
0.340	 2.780373e-1	 1.984510e-1
0.341	 2.825076e-1	 2.010902e-1
0.342	 2.870210e-1	 2.037469e-1
0.343	 2.915773e-1	 2.064213e-1
0.344	 2.961764e-1	 2.091130e-1
0.345	 3.008180e-1	 2.118221e-1
0.346	 3.055017e-1	 2.145484e-1
0.347	 3.102273e-1	 2.172918e-1
0.348	 3.149945e-1	 2.200521e-1
0.349	 3.198030e-1	 2.228294e-1
0.350	 3.246525e-1	 2.256234e-1
0.351	 3.295425e-1	 2.284340e-1
0.352	 3.344727e-1	 2.312612e-1
0.353	 3.394427e-1	 2.341048e-1
0.354	 3.444522e-1	 2.369646e-1
0.355	 3.495006e-1	 2.398406e-1
0.356	 3.545875e-1	 2.427327e-1
0.357	 3.597126e-1	 2.456406e-1
0.358	 3.648752e-1	 2.485644e-1
0.359	 3.700748e-1	 2.515038e-1
0.360	 3.753111e-1	 2.544587e-1
0.361	 3.805834e-1	 2.574290e-1
0.362	 3.858911e-1	 2.604146e-1
0.363	 3.912338e-1	 2.634154e-1
0.364	 3.966107e-1	 2.664312e-1
0.365	 4.020214e-1	 2.694619e-1
0.366	 4.074651e-1	 2.725073e-1
0.367	 4.129412e-1	 2.755673e-1
0.368	 4.184491e-1	 2.786419e-1
0.369	 4.239881e-1	 2.817308e-1
0.370	 4.295574e-1	 2.848339e-1
0.371	 4.351563e-1	 2.879511e-1
0.372	 4.407841e-1	 2.910822e-1
0.373	 4.464401e-1	 2.942271e-1
0.374	 4.521235e-1	 2.973857e-1
0.375	 4.578334e-1	 3.005579e-1
0.376	 4.635690e-1	 3.037434e-1
0.377	 4.693296e-1	 3.069422e-1
0.378	 4.751142e-1	 3.101541e-1
0.379	 4.809221e-1	 3.133790e-1
0.380	 4.867523e-1	 3.166168e-1
0.381	 4.926038e-1	 3.198672e-1
0.382	 4.984759e-1	 3.231301e-1
0.383	 5.043676e-1	 3.264055e-1
0.384	 5.102778e-1	 3.296932e-1
0.385	 5.162057e-1	 3.329929e-1
0.386	 5.221502e-1	 3.363047e-1
0.387	 5.281104e-1	 3.396283e-1
0.388	 5.340851e-1	 3.429635e-1
0.389	 5.400735e-1	 3.463104e-1
0.390	 5.460744e-1	 3.496686e-1
0.391	 5.520868e-1	 3.530381e-1
0.392	 5.581096e-1	 3.564186e-1
0.393	 5.641416e-1	 3.598102e-1
0.394	 5.701818e-1	 3.632126e-1
0.395	 5.762291e-1	 3.666256e-1
0.396	 5.822822e-1	 3.700492e-1
0.397	 5.883402e-1	 3.734831e-1
0.398	 5.944017e-1	 3.769273e-1
0.399	 6.004656e-1	 3.803816e-1
0.400	 6.065307e-1	 3.838457e-1
0.401	 6.125958e-1	 3.873197e-1
0.402	 6.186596e-1	 3.908033e-1
0.403	 6.247211e-1	 3.942964e-1
0.404	 6.307788e-1	 3.977988e-1
0.405	 6.368316e-1	 4.013104e-1
0.406	 6.428782e-1	 4.048311e-1
0.407	 6.489173e-1	 4.083606e-1
0.408	 6.549476e-1	 4.118989e-1
0.409	 6.609679e-1	 4.154458e-1
0.410	 6.669768e-1	 4.190010e-1
0.411	 6.729730e-1	 4.225646e-1
0.412	 6.789553e-1	 4.261363e-1
0.413	 6.849222e-1	 4.297160e-1
0.414	 6.908725e-1	 4.333035e-1
0.415	 6.968048e-1	 4.368986e-1
0.416	 7.027177e-1	 4.405013e-1
0.417	 7.086100e-1	 4.441114e-1
0.418	 7.144802e-1	 4.477286e-1
0.419	 7.203270e-1	 4.513530e-1
0.420	 7.261490e-1	 4.549842e-1
0.421	 7.319449e-1	 4.586221e-1
0.422	 7.377133e-1	 4.622667e-1
0.423	 7.434528e-1	 4.659177e-1
0.424	 7.491620e-1	 4.695750e-1
0.425	 7.548396e-1	 4.732384e-1
0.426	 7.604842e-1	 4.769077e-1
0.427	 7.660943e-1	 4.805829e-1
0.428	 7.716687e-1	 4.842637e-1
0.429	 7.772059e-1	 4.879501e-1
0.430	 7.827045e-1	 4.916417e-1
0.431	 7.881633e-1	 4.953386e-1
0.432	 7.935807e-1	 4.990404e-1
0.433	 7.989555e-1	 5.027471e-1
0.434	 8.042863e-1	 5.064586e-1
0.435	 8.095716e-1	 5.101745e-1
0.436	 8.148103e-1	 5.138948e-1
0.437	 8.200008e-1	 5.176194e-1
0.438	 8.251418e-1	 5.213480e-1
0.439	 8.302321e-1	 5.250804e-1
0.440	 8.352702e-1	 5.288166e-1
0.441	 8.402549e-1	 5.325564e-1
0.442	 8.451848e-1	 5.362996e-1
0.443	 8.500586e-1	 5.400460e-1
0.444	 8.548750e-1	 5.437954e-1
0.445	 8.596328e-1	 5.475478e-1
0.446	 8.643306e-1	 5.513029e-1
0.447	 8.689671e-1	 5.550605e-1
0.448	 8.735412e-1	 5.588205e-1
0.449	 8.780515e-1	 5.625828e-1
0.450	 8.824969e-1	 5.663471e-1
0.451	 8.868761e-1	 5.701133e-1
0.452	 8.911879e-1	 5.738812e-1
0.453	 8.954311e-1	 5.776507e-1
0.454	 8.996046e-1	 5.814215e-1
0.455	 9.037071e-1	 5.851935e-1
0.456	 9.077375e-1	 5.889665e-1
0.457	 9.116948e-1	 5.927403e-1
0.458	 9.155777e-1	 5.965148e-1
0.459	 9.193853e-1	 6.002898e-1
0.460	 9.231163e-1	 6.040651e-1
0.461	 9.267699e-1	 6.078405e-1
0.462	 9.303448e-1	 6.116158e-1
0.463	 9.338402e-1	 6.153909e-1
0.464	 9.372549e-1	 6.191656e-1
0.465	 9.405881e-1	 6.229396e-1
0.466	 9.438387e-1	 6.267128e-1
0.467	 9.470059e-1	 6.304851e-1
0.468	 9.500886e-1	 6.342561e-1
0.469	 9.530861e-1	 6.380258e-1
0.470	 9.559975e-1	 6.417940e-1
0.471	 9.588218e-1	 6.455603e-1
0.472	 9.615584e-1	 6.493248e-1
0.473	 9.642063e-1	 6.530870e-1
0.474	 9.667648e-1	 6.568470e-1
0.475	 9.692332e-1	 6.606044e-1
0.476	 9.716108e-1	 6.643590e-1
0.477	 9.738967e-1	 6.681107e-1
0.478	 9.760905e-1	 6.718592e-1
0.479	 9.781913e-1	 6.756044e-1
0.480	 9.801987e-1	 6.793460e-1
0.481	 9.821119e-1	 6.830838e-1
0.482	 9.839305e-1	 6.868177e-1
0.483	 9.856539e-1	 6.905473e-1
0.484	 9.872816e-1	 6.942725e-1
0.485	 9.888130e-1	 6.979931e-1
0.486	 9.902479e-1	 7.017088e-1
0.487	 9.915856e-1	 7.054194e-1
0.488	 9.928259e-1	 7.091247e-1
0.489	 9.939683e-1	 7.128245e-1
0.490	 9.950125e-1	 7.165185e-1
0.491	 9.959582e-1	 7.202065e-1
0.492	 9.968051e-1	 7.238883e-1
0.493	 9.975530e-1	 7.275636e-1
0.494	 9.982016e-1	 7.312322e-1
0.495	 9.987508e-1	 7.348939e-1
0.496	 9.992003e-1	 7.385483e-1
0.497	 9.995501e-1	 7.421953e-1
0.498	 9.998000e-1	 7.458346e-1
0.499	 9.999500e-1	 7.494660e-1
0.500	 1.000000e+0	 7.530892e-1
0.501	 9.999500e-1	 7.567038e-1
0.502	 9.998000e-1	 7.603098e-1
0.503	 9.995501e-1	 7.639067e-1
0.504	 9.992003e-1	 7.674944e-1
0.505	 9.987508e-1	 7.710726e-1
0.506	 9.982016e-1	 7.746409e-1
0.507	 9.975530e-1	 7.781990e-1
0.508	 9.968051e-1	 7.817468e-1
0.509	 9.959582e-1	 7.852840e-1
0.510	 9.950125e-1	 7.888101e-1
0.511	 9.939683e-1	 7.923250e-1
0.512	 9.928259e-1	 7.958282e-1
0.513	 9.915856e-1	 7.993196e-1
0.514	 9.902479e-1	 8.027988e-1
0.515	 9.888130e-1	 8.062655e-1
0.516	 9.872816e-1	 8.097193e-1
0.517	 9.856539e-1	 8.131600e-1
0.518	 9.839305e-1	 8.165872e-1
0.519	 9.821119e-1	 8.200005e-1
0.520	 9.801987e-1	 8.233997e-1
0.521	 9.781913e-1	 8.267843e-1
0.522	 9.760905e-1	 8.301541e-1
0.523	 9.738967e-1	 8.335086e-1
0.524	 9.716108e-1	 8.368475e-1
0.525	 9.692332e-1	 8.401704e-1
0.526	 9.667648e-1	 8.434770e-1
0.527	 9.642063e-1	 8.467668e-1
0.528	 9.615584e-1	 8.500395e-1
0.529	 9.588218e-1	 8.532946e-1
0.530	 9.559975e-1	 8.565318e-1
0.531	 9.530861e-1	 8.597506e-1
0.532	 9.500886e-1	 8.629507e-1
0.533	 9.470059e-1	 8.661315e-1
0.534	 9.438387e-1	 8.692927e-1
0.535	 9.405881e-1	 8.724338e-1
0.536	 9.372549e-1	 8.755543e-1
0.537	 9.338402e-1	 8.786538e-1
0.538	 9.303448e-1	 8.817318e-1
0.539	 9.267699e-1	 8.847878e-1
0.540	 9.231163e-1	 8.878213e-1
0.541	 9.193853e-1	 8.908318e-1
0.542	 9.155777e-1	 8.938189e-1
0.543	 9.116948e-1	 8.967818e-1
0.544	 9.077375e-1	 8.997203e-1
0.545	 9.037071e-1	 9.026336e-1
0.546	 8.996046e-1	 9.055212e-1
0.547	 8.954311e-1	 9.083826e-1
0.548	 8.911879e-1	 9.112171e-1
0.549	 8.868761e-1	 9.140242e-1
0.550	 8.824969e-1	 9.168032e-1
0.551	 8.780515e-1	 9.195535e-1
0.552	 8.735412e-1	 9.222745e-1
0.553	 8.689671e-1	 9.249655e-1
0.554	 8.643306e-1	 9.276258e-1
0.555	 8.596328e-1	 9.302547e-1
0.556	 8.548750e-1	 9.328516e-1
0.557	 8.500586e-1	 9.354157e-1
0.558	 8.451848e-1	 9.379462e-1
0.559	 8.402549e-1	 9.404424e-1
0.560	 8.352702e-1	 9.429034e-1
0.561	 8.302321e-1	 9.453286e-1
0.562	 8.251418e-1	 9.477171e-1
0.563	 8.200008e-1	 9.500680e-1
0.564	 8.148103e-1	 9.523804e-1
0.565	 8.095716e-1	 9.546535e-1
0.566	 8.042863e-1	 9.568863e-1
0.567	 7.989555e-1	 9.590779e-1
0.568	 7.935807e-1	 9.612273e-1
0.569	 7.881633e-1	 9.633335e-1
0.570	 7.827045e-1	 9.653955e-1
0.571	 7.772059e-1	 9.674123e-1
0.572	 7.716687e-1	 9.693827e-1
0.573	 7.660943e-1	 9.713056e-1
0.574	 7.604842e-1	 9.731798e-1
0.575	 7.548396e-1	 9.750042e-1
0.576	 7.491620e-1	 9.767776e-1
0.577	 7.434528e-1	 9.784987e-1
0.578	 7.377133e-1	 9.801661e-1
0.579	 7.319449e-1	 9.817785e-1
0.580	 7.261490e-1	 9.833346e-1
0.581	 7.203270e-1	 9.848329e-1
0.582	 7.144802e-1	 9.862719e-1
0.583	 7.086100e-1	 9.876501e-1
0.584	 7.027177e-1	 9.889659e-1
0.585	 6.968048e-1	 9.902177e-1
0.586	 6.908725e-1	 9.914037e-1
0.587	 6.849222e-1	 9.925222e-1
0.588	 6.789553e-1	 9.935715e-1
0.589	 6.729730e-1	 9.945496e-1
0.590	 6.669768e-1	 9.954546e-1
0.591	 6.609679e-1	 9.962844e-1
0.592	 6.549476e-1	 9.970370e-1
0.593	 6.489173e-1	 9.977103e-1
0.594	 6.428782e-1	 9.983019e-1
0.595	 6.368316e-1	 9.988095e-1
0.596	 6.307788e-1	 9.992308e-1
0.597	 6.247211e-1	 9.995631e-1
0.598	 6.186596e-1	 9.998039e-1
0.599	 6.125958e-1	 9.999505e-1
0.600	 6.065307e-1	 1.000000e+0
0.601	 6.004656e-1	 9.999495e-1
0.602	 5.944017e-1	 9.997959e-1
0.603	 5.883402e-1	 9.995361e-1
0.604	 5.822822e-1	 9.991667e-1
0.605	 5.762291e-1	 9.986842e-1
0.606	 5.701818e-1	 9.980851e-1
0.607	 5.641416e-1	 9.973656e-1
0.608	 5.581096e-1	 9.965218e-1
0.609	 5.520868e-1	 9.955495e-1
0.610	 5.460744e-1	 9.944445e-1
0.611	 5.400735e-1	 9.932024e-1
0.612	 5.340851e-1	 9.918184e-1
0.613	 5.281104e-1	 9.902877e-1
0.614	 5.221502e-1	 9.886052e-1
0.615	 5.162057e-1	 9.867656e-1
0.616	 5.102778e-1	 9.847633e-1
0.617	 5.043676e-1	 9.825925e-1
0.618	 4.984759e-1	 9.802471e-1
0.619	 4.926038e-1	 9.777207e-1
0.620	 4.867523e-1	 9.750066e-1
0.621	 4.809221e-1	 9.720980e-1
0.622	 4.751142e-1	 9.689874e-1
0.623	 4.693296e-1	 9.656673e-1
0.624	 4.635690e-1	 9.621298e-1
0.625	 4.578334e-1	 9.583664e-1
0.626	 4.521235e-1	 9.543686e-1
0.627	 4.464401e-1	 9.501273e-1
0.628	 4.407841e-1	 9.456331e-1
0.629	 4.351563e-1	 9.408762e-1
0.630	 4.295574e-1	 9.358464e-1
0.631	 4.239881e-1	 9.305332e-1
0.632	 4.184491e-1	 9.249257e-1
0.633	 4.129412e-1	 9.190128e-1
0.634	 4.074651e-1	 9.127829e-1
0.635	 4.020214e-1	 9.062243e-1
0.636	 3.966107e-1	 8.993251e-1
0.637	 3.912338e-1	 8.920733e-1
0.638	 3.858911e-1	 8.844569e-1
0.639	 3.805834e-1	 8.764641e-1
0.640	 3.753111e-1	 8.680832e-1
0.641	 3.700748e-1	 8.593031e-1
0.642	 3.648752e-1	 8.501137e-1
0.643	 3.597126e-1	 8.405053e-1
0.644	 3.545875e-1	 8.304701e-1
0.645	 3.495006e-1	 8.200016e-1
0.646	 3.444522e-1	 8.090955e-1
0.647	 3.394427e-1	 7.977500e-1
0.648	 3.344727e-1	 7.859663e-1
0.649	 3.295425e-1	 7.737490e-1
0.650	 3.246525e-1	 7.611068e-1
0.651	 3.198030e-1	 7.480527e-1
0.652	 3.149945e-1	 7.346045e-1
0.653	 3.102273e-1	 7.207849e-1
0.654	 3.055017e-1	 7.066219e-1
0.655	 3.008180e-1	 6.921488e-1
0.656	 2.961764e-1	 6.774033e-1
0.657	 2.915773e-1	 6.624279e-1
0.658	 2.870210e-1	 6.472686e-1
0.659	 2.825076e-1	 6.319742e-1
0.660	 2.780373e-1	 6.165953e-1
0.661	 2.736104e-1	 6.011830e-1
0.662	 2.692271e-1	 5.857881e-1
0.663	 2.648875e-1	 5.704596e-1
0.664	 2.605918e-1	 5.552438e-1
0.665	 2.563402e-1	 5.401836e-1
0.666	 2.521326e-1	 5.253178e-1
0.667	 2.479694e-1	 5.106808e-1
0.668	 2.438505e-1	 4.963022e-1
0.669	 2.397760e-1	 4.822068e-1
0.670	 2.357461e-1	 4.684148e-1
0.671	 2.317607e-1	 4.549421e-1
0.672	 2.278199e-1	 4.418004e-1
0.673	 2.239237e-1	 4.289979e-1
0.674	 2.200721e-1	 4.165396e-1
0.675	 2.162652e-1	 4.044276e-1
0.676	 2.125028e-1	 3.926616e-1
0.677	 2.087851e-1	 3.812392e-1
0.678	 2.051118e-1	 3.701565e-1
0.679	 2.014831e-1	 3.594082e-1
0.680	 1.978987e-1	 3.489879e-1
0.681	 1.943587e-1	 3.388882e-1
0.682	 1.908629e-1	 3.291014e-1
0.683	 1.874112e-1	 3.196191e-1
0.684	 1.840036e-1	 3.104328e-1
0.685	 1.806399e-1	 3.015334e-1
0.686	 1.773199e-1	 2.929124e-1
0.687	 1.740435e-1	 2.845606e-1
0.688	 1.708106e-1	 2.764694e-1
0.689	 1.676210e-1	 2.686300e-1
0.690	 1.644745e-1	 2.610339e-1
0.691	 1.613709e-1	 2.536729e-1
0.692	 1.583100e-1	 2.465387e-1
0.693	 1.552917e-1	 2.396235e-1
0.694	 1.523157e-1	 2.329197e-1
0.695	 1.493818e-1	 2.264198e-1
0.696	 1.464897e-1	 2.201169e-1
0.697	 1.436393e-1	 2.140039e-1
0.698	 1.408303e-1	 2.080742e-1
0.699	 1.380623e-1	 2.023215e-1
0.700	 1.353353e-1	 1.967397e-1
0.701	 1.326488e-1	 1.913228e-1
0.702	 1.300027e-1	 1.860651e-1
0.703	 1.273966e-1	 1.809613e-1
0.704	 1.248303e-1	 1.760061e-1
0.705	 1.223035e-1	 1.711945e-1
0.706	 1.198158e-1	 1.665216e-1
0.707	 1.173669e-1	 1.619829e-1
0.708	 1.149567e-1	 1.575738e-1
0.709	 1.125846e-1	 1.532902e-1
0.710	 1.102505e-1	 1.491279e-1
0.711	 1.079540e-1	 1.450830e-1
0.712	 1.056948e-1	 1.411517e-1
0.713	 1.034724e-1	 1.373303e-1
0.714	 1.012867e-1	 1.336154e-1
0.715	 9.913725e-2	 1.300037e-1
0.716	 9.702370e-2	 1.264918e-1
0.717	 9.494571e-2	 1.230767e-1
0.718	 9.290294e-2	 1.197554e-1
0.719	 9.089503e-2	 1.165250e-1
0.720	 8.892162e-2	 1.133828e-1
0.721	 8.698235e-2	 1.103260e-1
0.722	 8.507688e-2	 1.073522e-1
0.723	 8.320482e-2	 1.044588e-1
0.724	 8.136582e-2	 1.016434e-1
0.725	 7.955951e-2	 9.890382e-2
0.726	 7.778552e-2	 9.623776e-2
0.727	 7.604348e-2	 9.364308e-2
0.728	 7.433302e-2	 9.111774e-2
0.729	 7.265377e-2	 8.865973e-2
0.730	 7.100535e-2	 8.626713e-2
0.731	 6.938740e-2	 8.393809e-2
0.732	 6.779953e-2	 8.167079e-2
0.733	 6.624138e-2	 7.946352e-2
0.734	 6.471256e-2	 7.731459e-2
0.735	 6.321270e-2	 7.522237e-2
0.736	 6.174144e-2	 7.318530e-2
0.737	 6.029838e-2	 7.120185e-2
0.738	 5.888317e-2	 6.927056e-2
0.739	 5.749542e-2	 6.739000e-2
0.740	 5.613476e-2	 6.555880e-2
0.741	 5.480083e-2	 6.377561e-2
0.742	 5.349324e-2	 6.203915e-2
0.743	 5.221163e-2	 6.034815e-2
0.744	 5.095563e-2	 5.870141e-2
0.745	 4.972487e-2	 5.709775e-2
0.746	 4.851899e-2	 5.553602e-2
0.747	 4.733762e-2	 5.401511e-2
0.748	 4.618039e-2	 5.253395e-2
0.749	 4.504695e-2	 5.109149e-2
0.750	 4.393693e-2	 4.968672e-2
0.751	 4.284998e-2	 4.831866e-2
0.752	 4.178575e-2	 4.698634e-2
0.753	 4.074387e-2	 4.568885e-2
0.754	 3.972399e-2	 4.442528e-2
0.755	 3.872577e-2	 4.319475e-2
0.756	 3.774886e-2	 4.199641e-2
0.757	 3.679291e-2	 4.082944e-2
0.758	 3.585759e-2	 3.969303e-2
0.759	 3.494255e-2	 3.858639e-2
0.760	 3.404745e-2	 3.750876e-2
0.761	 3.317197e-2	 3.645941e-2
0.762	 3.231577e-2	 3.543762e-2
0.763	 3.147852e-2	 3.444268e-2
0.764	 3.065989e-2	 3.347390e-2
0.765	 2.985957e-2	 3.253064e-2
0.766	 2.907723e-2	 3.161223e-2
0.767	 2.831255e-2	 3.071806e-2
0.768	 2.756523e-2	 2.984750e-2
0.769	 2.683495e-2	 2.899997e-2
0.770	 2.612141e-2	 2.817487e-2
0.771	 2.542430e-2	 2.737165e-2
0.772	 2.474331e-2	 2.658975e-2
0.773	 2.407816e-2	 2.582864e-2
0.774	 2.342855e-2	 2.508779e-2
0.775	 2.279418e-2	 2.436668e-2
0.776	 2.217477e-2	 2.366484e-2
0.777	 2.157004e-2	 2.298176e-2
0.778	 2.097970e-2	 2.231697e-2
0.779	 2.040348e-2	 2.167002e-2
0.780	 1.984109e-2	 2.104046e-2
0.781	 1.929229e-2	 2.042784e-2
0.782	 1.875678e-2	 1.983175e-2
0.783	 1.823432e-2	 1.925176e-2
0.784	 1.772463e-2	 1.868747e-2
0.785	 1.722747e-2	 1.813848e-2
0.786	 1.674258e-2	 1.760440e-2
0.787	 1.626971e-2	 1.708486e-2
0.788	 1.580862e-2	 1.657950e-2
0.789	 1.535906e-2	 1.608794e-2
0.790	 1.492079e-2	 1.560985e-2
0.791	 1.449357e-2	 1.514487e-2
0.792	 1.407718e-2	 1.469269e-2
0.793	 1.367139e-2	 1.425296e-2
0.794	 1.327597e-2	 1.382538e-2
0.795	 1.289069e-2	 1.340964e-2
0.796	 1.251534e-2	 1.300543e-2
0.797	 1.214971e-2	 1.261245e-2
0.798	 1.179358e-2	 1.223043e-2
0.799	 1.144674e-2	 1.185908e-2
0.800	 1.110900e-2	 1.149812e-2
0.801	 1.078014e-2	 1.114729e-2
0.802	 1.045997e-2	 1.080633e-2
0.803	 1.014829e-2	 1.047498e-2
0.804	 9.844917e-3	 1.015300e-2
0.805	 9.549657e-3	 9.840133e-3
0.806	 9.262327e-3	 9.536156e-3
0.807	 8.982743e-3	 9.240832e-3
0.808	 8.710727e-3	 8.953937e-3
0.809	 8.446104e-3	 8.675250e-3
0.810	 8.188701e-3	 8.404557e-3
0.811	 7.938349e-3	 8.141648e-3
0.812	 7.694881e-3	 7.886319e-3
0.813	 7.458134e-3	 7.638370e-3
0.814	 7.227949e-3	 7.397606e-3
0.815	 7.004167e-3	 7.163837e-3
0.816	 6.786635e-3	 6.936878e-3
0.817	 6.575202e-3	 6.716547e-3
0.818	 6.369719e-3	 6.502668e-3
0.819	 6.170040e-3	 6.295070e-3
0.820	 5.976023e-3	 6.093583e-3
0.821	 5.787528e-3	 5.898043e-3
0.822	 5.604418e-3	 5.708291e-3
0.823	 5.426559e-3	 5.524170e-3
0.824	 5.253819e-3	 5.345529e-3
0.825	 5.086069e-3	 5.172218e-3
0.826	 4.923183e-3	 5.004093e-3
0.827	 4.765037e-3	 4.841011e-3
0.828	 4.611510e-3	 4.682837e-3
0.829	 4.462483e-3	 4.529433e-3
0.830	 4.317840e-3	 4.380671e-3
0.831	 4.177468e-3	 4.236421e-3
0.832	 4.041255e-3	 4.096559e-3
0.833	 3.909093e-3	 3.960964e-3
0.834	 3.780874e-3	 3.829516e-3
0.835	 3.656496e-3	 3.702101e-3
0.836	 3.535856e-3	 3.578605e-3
0.837	 3.418854e-3	 3.458918e-3
0.838	 3.305393e-3	 3.342934e-3
0.839	 3.195378e-3	 3.230547e-3
0.840	 3.088715e-3	 3.121657e-3
0.841	 2.985315e-3	 3.016164e-3
0.842	 2.885088e-3	 2.913971e-3
0.843	 2.787946e-3	 2.814984e-3
0.844	 2.693807e-3	 2.719112e-3
0.845	 2.602585e-3	 2.626264e-3
0.846	 2.514202e-3	 2.536355e-3
0.847	 2.428576e-3	 2.449298e-3
0.848	 2.345633e-3	 2.365011e-3
0.849	 2.265296e-3	 2.283414e-3
0.850	 2.187491e-3	 2.204429e-3
0.851	 2.112148e-3	 2.127978e-3
0.852	 2.039195e-3	 2.053988e-3
0.853	 1.968566e-3	 1.982386e-3
0.854	 1.900193e-3	 1.913102e-3
0.855	 1.834011e-3	 1.846066e-3
0.856	 1.769957e-3	 1.781213e-3
0.857	 1.707970e-3	 1.718478e-3
0.858	 1.647988e-3	 1.657796e-3
0.859	 1.589954e-3	 1.599106e-3
0.860	 1.533811e-3	 1.542349e-3
0.861	 1.479502e-3	 1.487466e-3
0.862	 1.426973e-3	 1.434400e-3
0.863	 1.376171e-3	 1.383097e-3
0.864	 1.327046e-3	 1.333502e-3
0.865	 1.279546e-3	 1.285563e-3
0.866	 1.233623e-3	 1.239230e-3
0.867	 1.189229e-3	 1.194453e-3
0.868	 1.146318e-3	 1.151184e-3
0.869	 1.104845e-3	 1.109377e-3
0.870	 1.064766e-3	 1.068985e-3
0.871	 1.026039e-3	 1.029966e-3
0.872	 9.886205e-4	 9.922760e-4
0.873	 9.524719e-4	 9.558734e-4
0.874	 9.175532e-4	 9.207178e-4
0.875	 8.838263e-4	 8.867699e-4
0.876	 8.512540e-4	 8.539915e-4
0.877	 8.198001e-4	 8.223454e-4
0.878	 7.894295e-4	 7.917956e-4
0.879	 7.601080e-4	 7.623070e-4
0.880	 7.318024e-4	 7.338458e-4
0.881	 7.044804e-4	 7.063788e-4
0.882	 6.781107e-4	 6.798740e-4
0.883	 6.526628e-4	 6.543002e-4
0.884	 6.281070e-4	 6.296273e-4
0.885	 6.044147e-4	 6.058260e-4
0.886	 5.815579e-4	 5.828677e-4
0.887	 5.595095e-4	 5.607249e-4
0.888	 5.382432e-4	 5.393707e-4
0.889	 5.177335e-4	 5.187793e-4
0.890	 4.979554e-4	 4.989252e-4
0.891	 4.788850e-4	 4.797842e-4
0.892	 4.604989e-4	 4.613324e-4
0.893	 4.427745e-4	 4.435469e-4
0.894	 4.256896e-4	 4.264054e-4
0.895	 4.092231e-4	 4.098862e-4
0.896	 3.933542e-4	 3.939684e-4
0.897	 3.780629e-4	 3.786316e-4
0.898	 3.633297e-4	 3.638562e-4
0.899	 3.491357e-4	 3.496230e-4
0.900	 3.354626e-4	 3.359137e-4
0.901	 3.222928e-4	 3.227102e-4
0.902	 3.096091e-4	 3.099952e-4
0.903	 2.973948e-4	 2.977519e-4
0.904	 2.856338e-4	 2.859640e-4
0.905	 2.743105e-4	 2.746157e-4
0.906	 2.634097e-4	 2.636918e-4
0.907	 2.529168e-4	 2.531775e-4
0.908	 2.428176e-4	 2.430585e-4
0.909	 2.330984e-4	 2.333209e-4
0.910	 2.237458e-4	 2.239513e-4
0.911	 2.147470e-4	 2.149368e-4
0.912	 2.060895e-4	 2.062647e-4
0.913	 1.977613e-4	 1.979230e-4
0.914	 1.897506e-4	 1.898998e-4
0.915	 1.820462e-4	 1.821839e-4
0.916	 1.746372e-4	 1.747642e-4
0.917	 1.675129e-4	 1.676301e-4
0.918	 1.606632e-4	 1.607713e-4
0.919	 1.540782e-4	 1.541778e-4
0.920	 1.477484e-4	 1.478401e-4
0.921	 1.416644e-4	 1.417489e-4
0.922	 1.358173e-4	 1.358952e-4
0.923	 1.301985e-4	 1.302703e-4
0.924	 1.247998e-4	 1.248659e-4
0.925	 1.196129e-4	 1.196737e-4
0.926	 1.146301e-4	 1.146861e-4
0.927	 1.098439e-4	 1.098955e-4
0.928	 1.052471e-4	 1.052945e-4
0.929	 1.008325e-4	 1.008761e-4
0.930	 9.659341e-5	 9.663356e-5
0.931	 9.252330e-5	 9.256022e-5
0.932	 8.861583e-5	 8.864978e-5
0.933	 8.486490e-5	 8.489610e-5
0.934	 8.126460e-5	 8.129328e-5
0.935	 7.780927e-5	 7.783562e-5
0.936	 7.449340e-5	 7.451761e-5
0.937	 7.131171e-5	 7.133394e-5
0.938	 6.825909e-5	 6.827950e-5
0.939	 6.533060e-5	 6.534935e-5
0.940	 6.252150e-5	 6.253871e-5
0.941	 5.982721e-5	 5.984300e-5
0.942	 5.724330e-5	 5.725779e-5
0.943	 5.476551e-5	 5.477880e-5
0.944	 5.238973e-5	 5.240192e-5
0.945	 5.011200e-5	 5.012318e-5
0.946	 4.792851e-5	 4.793876e-5
0.947	 4.583558e-5	 4.584497e-5
0.948	 4.382965e-5	 4.383826e-5
0.949	 4.190732e-5	 4.191521e-5
0.950	 4.006530e-5	 4.007252e-5
0.951	 3.830041e-5	 3.830703e-5
0.952	 3.660960e-5	 3.661566e-5
0.953	 3.498994e-5	 3.499549e-5
0.954	 3.343859e-5	 3.344367e-5
0.955	 3.195282e-5	 3.195747e-5
0.956	 3.053002e-5	 3.053427e-5
0.957	 2.916766e-5	 2.917155e-5
0.958	 2.786330e-5	 2.786686e-5
0.959	 2.661462e-5	 2.661787e-5
0.960	 2.541935e-5	 2.542232e-5
0.961	 2.427533e-5	 2.427805e-5
0.962	 2.318048e-5	 2.318296e-5
0.963	 2.213280e-5	 2.213507e-5
0.964	 2.113035e-5	 2.113243e-5
0.965	 2.017130e-5	 2.017319e-5
0.966	 1.925384e-5	 1.925557e-5
0.967	 1.837628e-5	 1.837785e-5
0.968	 1.753696e-5	 1.753840e-5
0.969	 1.673430e-5	 1.673561e-5
0.970	 1.596678e-5	 1.596798e-5
0.971	 1.523295e-5	 1.523404e-5
0.972	 1.453138e-5	 1.453238e-5
0.973	 1.386074e-5	 1.386165e-5
0.974	 1.321973e-5	 1.322056e-5
0.975	 1.260711e-5	 1.260786e-5
0.976	 1.202167e-5	 1.202235e-5
0.977	 1.146227e-5	 1.146289e-5
0.978	 1.092781e-5	 1.092838e-5
0.979	 1.041722e-5	 1.041774e-5
0.980	 9.929504e-6	 9.929978e-6
0.981	 9.463673e-6	 9.464104e-6
0.982	 9.018793e-6	 9.019185e-6
0.983	 8.593968e-6	 8.594325e-6
0.984	 8.188335e-6	 8.188659e-6
0.985	 7.801067e-6	 7.801362e-6
0.986	 7.431372e-6	 7.431641e-6
0.987	 7.078490e-6	 7.078734e-6
0.988	 6.741689e-6	 6.741911e-6
0.989	 6.420272e-6	 6.420474e-6
0.990	 6.113568e-6	 6.113751e-6
0.991	 5.820933e-6	 5.821099e-6
0.992	 5.541751e-6	 5.541902e-6
0.993	 5.275432e-6	 5.275569e-6
0.994	 5.021409e-6	 5.021533e-6
0.995	 4.779140e-6	 4.779253e-6
0.996	 4.548105e-6	 4.548207e-6
0.997	 4.327805e-6	 4.327898e-6
0.998	 4.117765e-6	 4.117850e-6
0.999	 3.917527e-6	 3.917603e-6
1.000	 3.726653e-6	 3.726723e-6


==> table_burgers1d_conv_rk.txt <==
# burgers1d
# [0,1] with N=10 and 12 refinement levels
# u0 = exp(-50*(x-0.5)*(x-0.5))
# tend = 0.100000
# dt = 0.010000
# no viscosity and errors calculated with exact solution
# wavespeed = 8
# polynomial order p = 2
# substeps r = 4
h 		 l2e_RK3_heun 		 rate   l2e_RK2_heun            rate    l2e_RK2_ralston         rate     l2e_RK4                 rate
1.00000e-01      8.00233686e-03          -      7.97402610e-03          -       7.97429421e-03          -        8.00234772e-03          -   
5.00000e-02      7.78055758e-04          3.36   8.12454936e-04          3.29    7.93140272e-04          3.33     7.77997286e-04          3.36
2.50000e-02      1.95578053e-04          1.99   2.12867403e-04          1.93    2.06836811e-04          1.94     1.96041991e-04          1.99
1.25000e-02      3.55325927e-05          2.46   4.12737478e-05          2.37    3.85648573e-05          2.42     3.56477369e-05          2.46
6.25000e-03      4.71901818e-06          2.91   1.09524461e-05          1.91    8.19424812e-06          2.23     4.74966398e-06          2.91
3.12500e-03      6.25637080e-07          2.92   4.72921175e-06          1.21    3.18903069e-06          1.36     6.15397872e-07          2.95
1.56250e-03      1.17630918e-07          2.41   2.48970045e-06          0.93    1.66170619e-06          0.94     7.92516158e-08          2.96
7.81250e-04      4.46913917e-08          1.40   1.17751463e-06          1.08    7.85763223e-07          1.08     1.02839394e-08          2.95
3.90625e-04      2.26911574e-08          0.98   6.14674581e-07          0.94    4.10322337e-07          0.94     1.73554190e-09          2.57
1.95313e-04      1.08522909e-08          1.06   2.91874626e-07          1.07    1.94899098e-07          1.07     5.62186435e-10          1.63
9.76563e-05      5.83869974e-09          0.89   1.55234969e-07          0.91    1.03628224e-07          0.91     3.05494157e-10          0.88
4.88281e-05      2.75368578e-09          1.08   7.33489476e-08          1.08    4.89798879e-08          1.08     1.37964810e-10          1.15
2.44141e-05      1.42101758e-09          0.95   3.84081980e-08          0.93    2.56477209e-08          0.93     7.08031622e-11          0.96


==> table_burgers1d_conv_sark.txt <==
# burgers1d
# [0,1] with N=10 and 12 refinement levels
# u0 = exp(-50*(x-0.5)*(x-0.5))
# tend = 0.100000
# dt = 0.010000
# no viscosity and errors calculated with exact solution
# wavespeed = 8
# polynomial order p = 2
# substeps r = 4
h 		 l2e_SARK3_heun 	 rate    l2e_SARK3_kutta         rate     l2e_SARK2_ralston       rate 	 l2e_SARK2_heun          rate
1.00000e-01 	 8.00268089e-03 	 -       8.00278476e-03          -        7.97466990e-03          -    	 7.97479111e-03          -   
5.00000e-02 	 7.78152414e-04 	 3.36    7.78141812e-04          3.36     7.67756526e-04          3.38 	 7.73154538e-04          3.37
2.50000e-02 	 1.95969274e-04 	 1.99    1.95948509e-04          1.99     1.97715044e-04          1.96 	 1.97838693e-04          1.97
1.25000e-02 	 3.56370478e-05 	 2.46    3.56362400e-05          2.46     3.63767842e-05          2.44 	 3.61967471e-05          2.45
6.25000e-03 	 4.74620556e-06 	 2.91    4.74605995e-06          2.91     5.10764888e-06          2.83 	 5.04131178e-06          2.84
3.12500e-03 	 6.14522784e-07 	 2.95    6.14531334e-07          2.95     7.56489088e-07          2.76 	 7.33022772e-07          2.78
1.56250e-03 	 7.87236069e-08 	 2.96    7.87290861e-08          2.96     1.30725724e-07          2.53 	 1.23320359e-07          2.57
7.81250e-04 	 9.90594839e-09 	 2.99    9.90886511e-09          2.99     2.69451953e-08          2.28 	 2.48855029e-08          2.31
3.90625e-04 	 1.24888552e-09 	 2.99    1.24965451e-09          2.99     6.25700399e-09          2.11 	 5.72908998e-09          2.12
1.95313e-04 	 1.56309000e-10 	 3.00    1.56549643e-10          3.00     1.52275371e-09          2.04 	 1.39082334e-09          2.04
9.76563e-05 	 1.97087401e-11 	 2.99    1.97634203e-11          2.99     3.77569101e-10          2.01 	 3.44758061e-10          2.01
4.88281e-05 	 2.47370428e-12 	 2.99    2.49084996e-12          2.99     9.39278651e-11          2.01 	 8.57480476e-11          2.01
2.44141e-05 	 3.13959424e-13          2.98    3.18579683e-13          2.97     2.34379041e-11          2.00 	 2.13966840e-11          2.00


==> table_conv2d_stability_sark2_ws4_fine.txt <==
# convection2d
# [0,1]x[0,1] with periodic boundary
# b=(1,1)
# maxh=0.10000
# tend = dt = 0.05
# r substeps
# lammax is sqrt(|lam|)-1 of the largest eigenvalue of the propagation matrix
# ws=4 (312 tents)
r	lammax_p2_ws4	lammax_p3_ws4	lammax_p4_ws4	lammax_p5_ws4	lammax_p6_ws4	lammax_p7_ws4
1	4.61373e+01	1.51134e+02	3.67760e+02	7.53338e+02	1.24844e+03	1.97673e+03
2	2.52886e+01	3.33231e+02	2.25905e+03	1.02558e+04	3.28456e+04	5.94138e+04
3	2.83030e+00	1.26118e+02	2.41403e+03	2.59124e+04	1.53632e+05	4.16935e+05
4	8.69296e-03	1.93324e+01	7.97398e+02	1.94591e+04	2.21474e+05	9.97341e+05
5	4.15703e-03	1.78875e+00	1.37072e+02	6.13357e+03	1.30930e+05	9.28214e+05
6	2.74055e-03	1.45605e-02	1.82086e+01	1.13171e+03	3.95850e+04	4.28899e+05
7	1.93885e-03	6.41539e-03	1.88248e+00	1.62485e+02	7.66136e+03	1.19958e+05
8	1.44125e-03	3.73921e-03	1.78581e-02	2.15611e+01	1.15922e+03	2.38457e+04
9	1.11172e-03	2.38204e-03	1.18792e-02	2.35427e+00	1.59383e+02	3.85027e+03
10	8.82626e-04	1.70287e-03	8.61769e-03	1.87780e-02	2.15416e+01	5.65070e+02
11	7.17158e-04	1.34313e-03	6.44225e-03	1.41904e-02	2.47170e+00	8.26960e+01
12	5.93905e-04	1.09902e-03	4.92421e-03	1.10797e-02	2.25503e-01	1.28807e+01
13	4.99725e-04	9.17953e-04	3.83451e-03	8.83599e-03	5.86459e-02	2.10461e+00
14	4.26197e-04	7.78616e-04	3.03523e-03	7.17402e-03	1.29272e-02	2.71202e-01
15	3.67727e-04	6.68779e-04	2.43867e-03	5.91408e-03	6.21835e-03	2.89434e-02
16	3.20488e-04	5.80560e-04	1.98686e-03	4.93949e-03	4.98745e-03	8.39720e-03
32	7.53917e-05	1.29807e-04	2.76154e-04	7.14563e-04	5.76254e-04	8.87989e-04
64	1.83874e-05	2.96049e-05	5.65841e-05	1.19998e-04	1.00848e-04	1.37886e-04
128	4.55210e-06	7.01049e-06	1.29312e-05	2.65479e-05	2.06451e-05	2.48634e-05


==> table_conv2d_stability_sark3_ws4_fine.txt <==
# convection2d
# [0,1]x[0,1] with periodic boundary
# b=(1,1)
# maxh=0.10000
# tend = dt = 0.05
# r substeps
# lammax is sqrt(|lam|)-1 of the largest eigenvalue of the propagation matrix
# ws=4 (312 tents)
r	lammax_p2_ws4	lammax_p3_ws4	lammax_p4_ws4	lammax_p5_ws4	lammax_p6_ws4	lammax_p7_ws4
1	1.47508e+02	8.01022e+02	2.93983e+03	8.47449e+03	1.80592e+04	3.35911e+04
2	1.99632e+01	7.09920e+02	1.06783e+04	9.69026e+04	4.69919e+05	1.30247e+06
3	1.99197e-02	4.10156e+01	3.38391e+03	1.05970e+05	1.37245e+06	5.84823e+06
4	4.75519e-04	3.55359e-02	1.87903e+02	2.23948e+04	7.65479e+05	5.87538e+06
5	9.87340e-05	3.98557e-04	2.55026e-01	1.14542e+03	2.48677e+05	1.76495e+06
6	3.05995e-05	1.81368e-04	4.44526e-04	9.52849e+00	3.38124e+04	2.06349e+05
7	1.17172e-05	1.00594e-04	2.50706e-04	1.27881e-02	5.71861e+03	1.02423e+04
8	5.14254e-06	6.28049e-05	1.59749e-04	2.20960e-04	2.60520e+02	2.00038e+02
9	2.49294e-06	4.23286e-05	1.08011e-04	1.51660e-04	1.91537e+01	2.89566e-01
10	1.30564e-06	3.00802e-05	7.63889e-05	1.08895e-04	3.88061e-03	9.78489e-05
11	7.27776e-07	2.22292e-05	5.60024e-05	8.08128e-05	6.75264e-05	7.32829e-05
12	4.27078e-07	1.69336e-05	4.22858e-05	6.15731e-05	5.12777e-05	5.63286e-05
13	2.61679e-07	1.32188e-05	3.27247e-05	4.79441e-05	3.98128e-05	4.42253e-05
14	1.66340e-07	1.05636e-05	2.58581e-05	3.80221e-05	3.14704e-05	3.53485e-05
15	1.09138e-07	8.57657e-06	2.07988e-05	3.06311e-05	2.52543e-05	2.86882e-05
16	7.36087e-08	7.05944e-06	1.69878e-05	2.50168e-05	2.05298e-05	2.35924e-05
32	1.09255e-09	8.79695e-07	2.03751e-06	2.84350e-06	1.90762e-06	2.78019e-06
64	1.66367e-11	1.10074e-07	2.53774e-07	3.35450e-07	1.41846e-07	2.81153e-07
128	2.52200e-13	1.37720e-08	3.17328e-08	4.10135e-08	1.72161e-08	2.05160e-08


==> table_euler2d_conv_rk2ralston.txt <==
# euler 2d
# domain [0,1]x[0,1]
# initial data
# rho0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# u0 = CoefficientFunction((0,0))
# p0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# order = 2
# maxh = 0.1
# tend = 0.1
# dt = 0.05
# dt/2 and refine
ndofs 	 | 	 l2error 	 | 	 rate 
1380 	 | 	 1.3506e-03 	 | 	 - 
5520 	 | 	 3.4150e-04 	 | 	 1.98 
22080 	 | 	 1.1895e-04 	 | 	 1.52 
88320 	 | 	 5.6126e-05 	 | 	 1.08 
353280 	 | 	 2.9946e-05 	 | 	 0.91 
1413120 	 | 	 1.5323e-05 	 | 	 0.97 
5652480 	 | 	 7.7995e-06 	 | 	 0.97 


==> table_euler2d_conv_rk3heun.txt <==
# euler 2d
# domain [0,1]x[0,1]
# initial data
# rho0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# u0 = CoefficientFunction((0,0))
# p0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# order = 2
# maxh = 0.1
# tend = 0.1
# dt = 0.05
# dt/2 and refine
ndofs 	 | 	 l2error 	 | 	 rate 
1380 	 | 	 1.3266e-03 	 | 	 - 
5520 	 | 	 2.4957e-04 	 | 	 2.41 
22080 	 | 	 3.5581e-05 	 | 	 2.81 
88320 	 | 	 6.3081e-06 	 | 	 2.50 
353280 	 | 	 2.2687e-06 	 | 	 1.48 
1413120 	 | 	 1.1367e-06 	 | 	 1.00 
5652480 	 | 	 5.7084e-07 	 | 	 0.99 


==> table_euler2d_conv_sark2ralston.txt <==
# euler 2d
# domain [0,1]x[0,1]
# initial data
# rho0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# u0 = CoefficientFunction((0,0))
# p0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# order = 2
# maxh = 0.1
# tend = 0.1
# dt = 0.05
# dt/2 and refine
ndofs 	 | 	 l2error 	 | 	 rate 
1380 	 | 	 1.3475e-03 	 | 	 - 
5520 	 | 	 2.7006e-04 	 | 	 2.32 
22080 	 | 	 4.3188e-05 	 | 	 2.64 
88320 	 | 	 7.4517e-06 	 | 	 2.53 
353280 	 | 	 1.5852e-06 	 | 	 2.23 
1413120 	 | 	 3.7927e-07 	 | 	 2.06 
5652480 	 | 	 9.4742e-08 	 | 	 2.00 


==> table_euler2d_conv_sark3heun.txt <==
# euler 2d
# domain [0,1]x[0,1]
# initial data
# rho0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# u0 = CoefficientFunction((0,0))
# p0 = CoefficientFunction(1+exp(-100*((x-0.5)*(x-0.5)+(y-0.5)*(y-0.5))))
# order = 2
# maxh = 0.1
# tend = 0.1
# dt = 0.05
# dt/2 and refine
ndofs 	 | 	 l2error 	 | 	 rate 
1380 	 | 	 1.3265e-03 	 | 	 - 
5520 	 | 	 2.4905e-04 	 | 	 2.41 
22080 	 | 	 3.4627e-05 	 | 	 2.85 
88320 	 | 	 4.6602e-06 	 | 	 2.89 
353280 	 | 	 5.8298e-07 	 | 	 3.00 
1413120 	 | 	 7.3434e-08 	 | 	 2.99 
5652480 	 | 	 9.3367e-09 	 | 	 2.98 

